Online 3D reconstruction and dense tracking in endoscopic videos

3D scene reconstruction from stereo endoscopic video data is crucial for advancing surgical interventions. In this work, we present an online framework for online, dense 3D scene reconstruction and tracking, aimed at enhancing surgical scene understanding and assisting interventions. Our method dynamically extends a canonical scene representation using Gaussian splatting, while modeling tissue deformations through a sparse set of control points. We introduce an efficient online fitting algorithm that optimizes the scene parameters, enabling consistent tracking and accurate reconstruction. Through experiments on the StereoMIS dataset, we demonstrate the effectiveness of our approach, outperforming state-of-the-art tracking methods and achieving comparable performance to offline reconstruction techniques. Our work enables various downstream applications thus contributing to advancing the capabilities of surgical assistance systems.

==> changes_after_review.txt <==
Changes After Review:

1. Add citations for previous work in introduction
2. update link to code and data in footnote
3. correct mm to px for MTE in Table 1 and Table 2
4. run experiments 100 times and report mean in Table 1
5. add note regarding the limitations of the method in experimental section
6. move Table 3 from supplementary to main paper as strongly suggested by Reviewer #5
7. add future work to conclusion
8. add acknowledgments and conflicts of interests
